Classifying Signals on Irregular Domains via Convolutional Cluster Pooling

We present a novel and hierarchical approach for supervised classification of signals spanning over a fixed graph, reflecting shared properties of the dataset. To this end, we introduce a Convolutional Cluster Pooling layer exploiting a multi-scale clustering in order to highlight, at different resolutions, locally connected regions on the input graph. Our proposal generalises well-established neural models such as Convolutional Neural Networks (CNNs) on irregular and complex domains, by means of the exploitation of the weight sharing property in a graph-oriented architecture. In this work, such property is based on the centrality of each vertex within its soft-assigned cluster. Extensive experiments on NTU RGB+D, CIFAR-10 and 20NEWS demonstrate the effectiveness of the proposed technique in capturing both local and global patterns in graph-structured data out of different domains.

==> images/graph1/edges.csv <==
u,v,label,lw,color,opacity,bend,R,G,B,Direct,position,distance,Math
V1,V3,,1,black,1,0,0,0,0,false,above,0.5,true
V2,V3,,1,black,1,0,0,0,0,false,above,1,true
V2,V4,,1,black,1,0,0,0,0,false,above,1,true
V3,V1,,1,black,1,0,0,0,0,false,above,1,true
V3,V2,,1,black,1,0,0,0,0,false,above,1,true
V3,V4,,1,black,1,0,0,0,0,false,above,1,true
V3,V5,,1,black,1,0,0,0,0,false,above,1,true
V3,V6,,1,black,1,0,0,0,0,false,above,1,true
V5,V6,,1,black,1,0,0,0,0,false,above,1,true
V5,V7,,1,black,1,0,0,0,0,false,above,1,true
V5,V8,,1,black,1,0,0,0,0,false,above,1,true
V5,V9,,1,black,1,0,0,0,0,false,above,1,true
V6,V8,,1,black,1,0,0,0,0,false,above,1,true
V8,V9,,1,black,1,0,0,0,0,false,above,1,true
V7,V9,,1,black,1,0,0,0,0,false,above,1,true
V7,V11,,1,black,1,0,0,0,0,false,above,1,true
V10,V11,,1,black,1,0,0,0,0,false,above,1,true
V10,V12,,1,black,1,0,0,0,0,false,above,1,true
V11,V12,,1,black,1,0,0,0,0,false,above,1,true
V11,V13,,1,black,1,0,0,0,0,false,above,1,true
V12,V13,,1,black,1,0,0,0,0,false,above,1,true
V12,V14,,1,black,1,30,0,0,0,false,above,1,true
V13,V14,,1,black,1,0,0,0,0,false,above,1,true


==> images/graph1/vertices.csv <==
id, x, y ,size,color ,opacity,label,IdAsLabel,NoLabel,Math
V1,0,0, 1 , blue, .2 , v_1 , false , false, true
V2,2, -0.5, 1 , blue, .2 , v_2 , false , false, true
V3,0.5,-2, 1 ,blue, .2 , v_3 , false , false, true
V4,2.1, -2.5, 1 ,blue , .2 , v_4 , false , false, true
V5,2, -4, 1 ,red, .2 , v_5 , false , false, true
V6,0, -3.5, 1 ,red, .2 , v_6 , false , false, true
V7,4.1, -4.5, 1 ,red, .2 , v_7 , false , false, true
V8,1, -5.5, 1 ,red , .2 , v_8 , false , false, true
V9,3, -6, 1 ,red , .2 , v_9, false , false, true
V10,5, -0.5, 1 ,green, .2 , v_{10} , false , false, true
V11,3.5, -2.6, 1 ,green, .2 , v_{11} , false , false, true
V12,6, -2.5, 1 ,green, .2 , v_{12} , false , false, true
V13,5.2, -3.7, 1 ,green , .2 , v_{13} , false , false, true
V14,5.55, -5.6, 1 ,green , .2 , v_{14} , false , false, true


==> images/graph1/vertices_small.csv <==
id, x, y ,size,color ,opacity,label,IdAsLabel,NoLabel,Math
V1,0,0, 0.6 , blue, .2 , v_1 , false , false, true
V2,2, -0.5, 0.6 , blue, .2 , v_2 , false , false, true
V3,0.5,-2, 0.6 ,blue, .2 , v_3 , false , false, true
V4,2.1, -2.5, 0.6 ,blue , .2 , v_4 , false , false, true
V5,2, -4, 0.6 ,red, .2 , v_5 , false , false, true
V6,0, -3.5, 0.6 ,red, .2 , v_6 , false , false, true
V7,4.1, -4.5, 0.6 ,red, .2 , v_7 , false , false, true
V8,1, -5.5, 0.6 ,red , .2 , v_8 , false , false, true
V9,3, -6, 0.6 ,red , .2 , v_9, false , false, true
V10,5, -0.5, 0.6 ,green, .2 , v_{10} , false , false, true
V11,3.5, -2.6, 0.6 ,green, .2 , v_{11} , false , false, true
V12,6, -2.5, 0.6 ,green, .2 , v_{12} , false , false, true
V13,5.2, -3.7, 0.6 ,green , .2 , v_{13} , false , false, true
V14,5.55, -5.6, 0.6 ,green , .2 , v_{14} , false , false, true


==> images/graph2/edges.csv <==
u,v,label,lw,color,opacity,bend,Direct
V1,V2,,0.8,black,1,0,false
V1,V5,,0.8,black,1,0,false
V5,V6,,0.8,black,1,0,false
V3,V4,,0.8,black,1,0,false
V3,V7,,0.8,black,1,0,false
V7,V8,,0.8,black,1,0,false
V4,V8,,0.8,black,1,0,false
V9,V10,,0.8,black,1,0,false
V9,V13,,0.8,black,1,0,false
V10,V13,,0.8,black,1,0,false
V15,V16,,0.8,black,1,0,false
V11,V12,,0.8,black,1,0,false
V12,V15,,0.8,black,1,0,false
V10,V11,,0.8,black,1,0,false
V4,V7,,0.8,black,1,0,false
V12,V16,,0.8,black,1,0,false
V13,V14,,0.8,black,1,0,false
V2,V11,,0.8,black,1,0,false
V8,V12,,0.8,black,1,0,false
V5,V9,,0.8,black,1,0,false
V2,V6,,0.8,black,1,0,false
V7,V11,,0.8,black,1,0,false
V10,V14,,0.8,black,1,0,false
V11,V15,,0.8,black,1,0,false
V17,V18,,0.8,black,1,0,false
V17,V20,,0.8,black,1,0,false
V18,V20,,0.8,black,1,0,false
V19,V20,,0.8,black,1,0,false
V1,V21,,0.3,green,1,0,false
V2,V21,,0.3,green,1,0,false
V5,V21,,0.3,green,1,0,false
V6,V21,,0.3,green,1,0,false
V9,V22,,0.3,orange,1,0,false
V10,V22,,0.3,orange,1,0,false
V13,V22,,0.3,orange,1,0,false
V14,V22,,0.3,orange,1,0,false
V3,V23,,0.3,red,1,0,false
V4,V23,,0.3,red,1,0,false
V7,V23,,0.3,red,1,0,false
V8,V23,,0.3,red,1,0,false
V11,V24,,0.3,blue,1,0,false
V12,V24,,0.3,blue,1,0,false
V15,V24,,0.3,blue,1,0,false
V16,V24,,0.3,blue,1,0,false
V17,V26,,0.3,black,0.75,0,false
V18,V26,,0.3,black,0.75,0,false
V19,V26,,0.3,black,0.75,0,false
V20,V26,,0.3,black,0.75,0,false


==> images/graph2/vertices.csv <==
id, x, y ,size, color,opacity,label,layer,style
V1,-0.20,0.1, 0.3 , green, .15 ,,1,conv
V2,0.4,0.62, 0.3 , green, .15 ,,1,conv
V3,0.05,1.00, 0.3 ,red, .15 ,,1,conv
V4,0.1,1.73, 0.3 ,red, .15 ,,1,conv
V5,0.7,-0.3, 0.3 , green, .15 ,,1,conv
V6,0.55,0.15, 0.3 , green, .15 ,,1,conv
V7,0.5,1.10, 0.3 ,red, .15 ,,1,conv
V8,0.75,1.56, 0.3 ,red, .15 ,,1,conv
V9,1.13,-0.10, 0.3 ,orange, .15 ,,1,conv
V10,1.2,0.35, 0.3 ,orange, .15 ,,1,conv
V11,1.1,0.90, 0.3 ,blue, .15 ,,1,conv
V12,1.35,1.65, 0.3 ,blue, .15 ,,1,conv
V13,1.82,-0.15, 0.3 ,orange, .15 ,,1,conv
V14,1.96,0.66, 0.3 ,orange, .15 ,,1,conv
V15,2.13,1.20, 0.3 ,blue, .15 ,,1,conv
V16,1.95,1.75, 0.3 ,blue, .15 ,,1,conv
V17,0.15,0.1, 0.5 ,green, .15 ,,2,conv
V18,1.60,0.15, 0.5 ,orange, .15 ,,2,conv
V19,0.30,1.30, 0.5 ,red, .15 ,,2,conv
V20,1.70,1.3, 0.5 ,blue, .15 ,,2,conv
V21,0.25,0.1,0,white, .15 ,,2,fake
V22,1.70,0.15,0,white, .15 ,,2,fake
V23,0.40,1.30,0,white, .15 ,,2,fake
V24,1.80,1.3,0,white, .15 ,,2,fake
V25,1.00,0.90,0.65,white, .15 ,,3,conv
V26,1.10,0.90,0,white, .15 ,,3,fake


==> images/graph3/edges.csv <==
u,v,label,lw,color,opacity,bend,R,G,B,Direct,position,distance,Math
V1,V3,,1,black,1,0,0,0,0,false,above,0.5,true
V2,V3,,1,black,1,0,0,0,0,false,above,1,true
V2,V4,,1,black,1,0,0,0,0,false,above,1,true
V3,V1,,1,black,1,0,0,0,0,false,above,1,true
V3,V2,,1,black,1,0,0,0,0,false,above,1,true
V3,V4,,1,black,1,0,0,0,0,false,above,1,true
V3,V5,,1,black,1,0,0,0,0,false,above,1,true
V3,V6,,1,black,1,0,0,0,0,false,above,1,true
V5,V6,,1,black,1,0,0,0,0,false,above,1,true
V5,V7,,1,black,1,0,0,0,0,false,above,1,true
V5,V8,,1,black,1,0,0,0,0,false,above,1,true
V5,V9,,1,black,1,0,0,0,0,false,above,1,true
V6,V8,,1,black,1,0,0,0,0,false,above,1,true
V8,V9,,1,black,1,0,0,0,0,false,above,1,true
V7,V9,,1,black,1,0,0,0,0,false,above,1,true
V7,V11,,1,black,1,0,0,0,0,false,above,1,true
V10,V11,,1,black,1,0,0,0,0,false,above,1,true
V10,V12,,1,black,1,0,0,0,0,false,above,1,true
V11,V12,,1,black,1,0,0,0,0,false,above,1,true
V11,V13,,1,black,1,0,0,0,0,false,above,1,true
V12,V13,,1,black,1,0,0,0,0,false,above,1,true
V12,V14,,1,black,1,30,0,0,0,false,above,1,true
V13,V14,,1,black,1,0,0,0,0,false,above,1,true


==> images/graph3/edges_conv1d.csv <==
u,v,label,lw,color,opacity,bend,R,G,B,Direct,position,distance,Math
V1,V3,,1,black,1,0,0,0,0,false,above,0.5,true
V2,V3,,1,black,1,0,0,0,0,false,above,1,true
V2,V4,,1,black,1,0,0,0,0,false,above,1,true
V3,V1,,1,black,1,0,0,0,0,false,above,1,true
V3,V2,,1,black,1,0,0,0,0,false,above,1,true
V3,V4,,1,black,1,0,0,0,0,false,above,1,true
V3,V6,,1,black,1,0,0,0,0,false,above,1,true
V5,V6a,,1,black,1,0,0,0,0,false,above,1,true
V5,V7,,1,black,1,0,0,0,0,false,above,1,true
V5,V8,,1,black,1,0,0,0,0,false,above,1,true
V5,V9,,1,black,1,0,0,0,0,false,above,1,true
V6a,V8,,1,black,1,0,0,0,0,false,above,1,true
V8,V9,,1,black,1,0,0,0,0,false,above,1,true
V7,V9,,1,black,1,0,0,0,0,false,above,1,true
V10,V11,,1,black,1,0,0,0,0,false,above,1,true
V10,V12,,1,black,1,0,0,0,0,false,above,1,true
V11,V12,,1,black,1,0,0,0,0,false,above,1,true
V11,V13,,1,black,1,0,0,0,0,false,above,1,true
V12,V13,,1,black,1,0,0,0,0,false,above,1,true
V12,V14,,1,black,1,30,0,0,0,false,above,1,true
V13,V14,,1,black,1,0,0,0,0,false,above,1,true


==> images/graph3/vertices.csv <==
id, x, y ,size,color ,opacity,label,IdAsLabel,NoLabel,Math
V1,0,0, 0.5, blue, .2 , v_1 , false , false, true
V2,2, -0.5, 0.5 , blue, .2 , v_2 , false , false, true
V3,0.5,-2, 0.5 ,blue, .2 , v_3 , false , false, true
V4,2.1, -2.5, 0.5 ,blue , .2 , v_4 , false , false, true
V5,2, -4, 0.5 ,red, .2 , v_5 , false , false, true
V6,0, -3.5, 0.5 ,red, .2 , v_6 , false , false, true
V7,4.1, -4.5, 0.5 ,red, .2 , v_7 , false , false, true
V8,1, -5.5, 0.5 ,red , .2 , v_8 , false , false, true
V9,3, -6, 0.5 ,red , .2 , v_9, false , false, true
V10,5, -0.5, 0.5 ,green, .2 , v_{10} , false , false, true
V11,3.5, -2.6, 0.5 ,green, .2 , v_{11} , false , false, true
V12,6, -2.5, 0.5 ,green, .2 , v_{12} , false , false, true
V13,5.2, -3.7, 0.5 ,green , .2 , v_{13} , false , false, true
V14,5.55, -5.6, 0.5 ,green , .2 , v_{14} , false , false, true


==> images/graph3/vertices_conv1d.csv <==
id, x, y ,size,color ,opacity,label,IdAsLabel,NoLabel,Math
V1,0.5,1.0, 0.85 , blue, .2 , v_1 , false , false, true
V2,2.5,0.5, 0.9 , blue, .4 , v_2 , false , false, true
V3,1.0,-1.0, 1.1 ,blue, .6 , v_3 , false , false, true
V4,2.6, -1.5, 0.9 ,blue , .4 , v_4 , false , false, true
V6,1.5, -2.5, 0.8 ,blue, .05 , v_6 , false , false, true

V5,6, -0.5, 1.1 ,red, .6 , v_5 , false , false, true
V6a,4, +0.0, 0.8 ,red, .2 , v_6 , false , false, true
V7,8.1, -1.0, 0.8 ,red, .2 , v_7 , false , false, true
V8,5, -2.0, 0.9 ,red , .4 , v_8 , false , false, true
V9,7, -2.5, 0.9 ,red , .4 , v_9, false , false, true

V10,11.5, 0.8, 0.8 ,green, .2 , v_{10} , false , false, true
V11,10, -0.6, 0.9 ,green, .4 , v_{11} , false , false, true
V12,12.5, -0.5, 1.1 ,green, .6 , v_{12} , false , false, true
V13,11.7, -1.7, 0.9 ,green , .4 , v_{13} , false , false, true
V14,13.05, -2.7, 0.8 ,green , .2 , v_{14} , false , false, true


==> images/graph3/vertices_white.csv <==
id, x, y ,size,color ,opacity,label,IdAsLabel,NoLabel,Math
V1,0,0, 1.0 , white, .2 , v_1 , false , false, true
V2,2, -0.5, 1.0 , white, .2 , v_2 , false , false, true
V3,0.5,-2, 1.0 ,white, .2 , v_3 , false , false, true
V4,2.1, -2.5, 1.0 ,white , .2 , v_4 , false , false, true
V5,2, -4, 1.0 ,white, .2 , v_5 , false , false, true
V6,0, -3.5, 1.0 ,white, .2 , v_6 , false , false, true
V7,4.1, -4.5, 1.0 ,white, .2 , v_7 , false , false, true
V8,1, -5.5, 1.0 ,white , .2 , v_8 , false , false, true
V9,3, -6, 1.0 ,white , .2 , v_9, false , false, true
V10,5, -0.5, 1.0 ,white, .2 , v_{10} , false , false, true
V11,3.5, -2.6, 1.0 ,white, .2 , v_{11} , false , false, true
V12,6, -2.5, 1.0 ,white, .2 , v_{12} , false , false, true
V13,5.2, -3.7, 1.0 ,white , .2 , v_{13} , false , false, true
V14,5.55, -5.6, 1.0 ,white , .2 , v_{14} , false , false, true

